A pilot ASKAP survey for radio transients towards the Galactic Centre

We present the results of a radio transient and polarisation survey towards the Galactic Centre, conducted as part of the Australian Square Kilometre Array Pathfinder Variables and Slow Transients pilot survey. The survey region consisted of five fields covering $\sim265\,{\rm deg}^2$ ($350^\circ\lesssim l\lesssim10^\circ$, $\vert b\vert \lesssim 10^\circ$). Each field was observed for 12\,minutes, with between 7 and 9 repeats on cadences of between one day and four months. We detected eight highly variable sources and seven highly circularly-polarised sources (14 unique sources in total). Seven of these sources are known pulsars including the rotating radio transient PSR~J1739--2521 and the eclipsing pulsar PSR~J1723--2837. One of them is a low mass X-ray binary, 4U 1758--25. Three of them are coincident with optical or infrared sources and are likely to be stars. The remaining three may be related to the class of Galactic Centre Radio Transients (including a highly likely one, VAST~J173608.2--321634, that has been reported previously), although this class is not yet understood. In the coming years, we expect to detect $\sim$40 bursts from this kind of source with the proposed four-year VAST survey if the distribution of the source is isotropic over the Galactic fields.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
